AccelKey Selection Method for Mobile Devices

Portable Electronic Devices usually utilize a small screen with limited viewing area and a keyboard with a limited number of keys. This makes it difficult to perform quick searches in data arrays containing more than dozen items such an address book or song list. In this article we present a new data selection method which allows the user to quickly select an entry from a list using 4-way navigation device such as joystick, trackball or 4-way key pad. This method allows for quick navigation using just one hand, without looking at the screen.

==> abstact.txt <==
Portable Electronic Devices usually utilize a small screen with
limited viewing area and a keyboard with a limited number of
keys. This makes it difficult to perform quick searches in data arrays
containing more than dozen items such an address book or song list. In
this article we present a new data selection method which allows the
user to quickly select an entry from a list using 4-way navigation
device such as joystick, trackball or 4-way key pad. This method
allows for quick navigation using just one hand, without looking at
the screen.

